Hyperion -- A fast, versatile symbolic Gaussian Belief Propagation framework for Continuous-Time SLAM

Continuous-Time Simultaneous Localization And Mapping (CTSLAM) has become a promising approach for fusing asynchronous and multi-modal sensor suites. Unlike discrete-time SLAM, which estimates poses discretely, CTSLAM uses continuous-time motion parametrizations, facilitating the integration of a variety of sensors such as rolling-shutter cameras, event cameras and Inertial Measurement Units (IMUs). However, CTSLAM approaches remain computationally demanding and are conventionally posed as centralized Non-Linear Least Squares (NLLS) optimizations. Targeting these limitations, we not only present the fastest SymForce-based [Martiros et al., RSS 2022] B- and Z-Spline implementations achieving speedups between 2.43x and 110.31x over Sommer et al. [CVPR 2020] but also implement a novel continuous-time Gaussian Belief Propagation (GBP) framework, coined Hyperion, which targets decentralized probabilistic inference across agents. We demonstrate the efficacy of our method in motion tracking and localization settings, complemented by empirical ablation studies.

==> tables/absolute_dropout_energy.csv <==
iter,drop_00,drop_10,drop_20,drop_30,drop_40,drop_50,drop_60,drop_70,drop_80,drop_90
0,1255.97,1255.97,1255.97,1255.97,1255.97,1255.97,1255.97,1255.97,1255.97,1255.97
1,110.017,289.203,523.407,673.008,833.425,950.682,1071.85,1150.88,1193.1,1241.48
2,33.0198,80.3226,195.356,315.512,469.808,634.396,822.258,992.854,1124.38,1226.44
3,11.7331,30.6121,78.0673,146.745,246.191,383.911,576.184,794.944,993.665,1209.13
4,5.72425,14.4403,41.7258,89.5046,157.308,271.814,438.41,655.923,921.382,1179.62
5,3.91774,7.47991,20.2679,58.0862,115.813,193.094,340.911,541.03,842.262,1152.31
6,3.34476,4.86583,11.6946,31.6611,77.9584,122.724,275.968,448.693,714.252,1082.16
7,3.14642,3.86931,8.24124,20.6903,52.3622,87.5257,204.176,366.203,627.099,1033.14
8,3.07756,3.41165,5.11442,11.5651,36.0142,59.2179,143.394,277.529,527.996,994.293
9,3.05119,3.19141,4.03355,7.70817,28.8321,49.8904,110.134,218.426,461.475,923.394
10,3.04108,3.12205,3.51755,4.84674,13.9035,28.8657,76.6879,169.307,390.305,878.929
11,3.0366,3.09349,3.32083,4.09333,8.17354,19.5366,45.7108,134.162,333.704,825.355
12,3.03446,3.06633,3.20122,3.69435,5.91555,11.8649,35.703,107.513,285.919,788.397
13,3.03319,3.05791,3.1195,3.46199,4.77938,9.36433,28.2502,90.5409,245.753,747.357
14,3.03232,3.05446,3.08824,3.27482,4.231,7.13818,20.8302,73.8828,207.478,722.651
15,3.03163,3.05038,3.07119,3.17883,3.77864,6.07516,16.942,54.5786,181.771,672.937
16,3.03104,3.04931,3.06749,3.13135,3.48787,4.82398,14.3254,44.9067,155.774,653.971
17,3.03051,3.04564,3.05817,3.09436,3.27956,4.10027,9.59628,30.7054,123.946,608.623
18,3.03003,3.04411,3.05051,3.07087,3.20486,3.70042,8.58119,27.3456,102.035,570.7
19,3.02959,3.04533,3.0502,3.06694,3.16131,3.53102,6.17192,21.875,81.5484,542.985
20,3.02919,3.04228,3.04795,3.0711,3.13583,3.4114,5.64508,16.5715,75.3027,509.181
21,3.02882,3.04214,3.04773,3.06626,3.10481,3.31647,4.90398,13.9662,65.8987,469.321
22,3.02847,3.03988,3.04463,3.05459,3.08754,3.24535,4.6549,11.9708,57.4055,445.847
23,3.02816,3.03978,3.04496,3.05084,3.07257,3.19779,4.35005,11.3384,54.8513,420.928
24,3.02786,3.03837,3.04969,3.05542,3.06793,3.14555,3.96411,9.24116,47.9257,390.199
25,3.02759,3.03732,3.04151,3.04635,3.0567,3.116,3.66985,8.11244,44.9919,361.765
26,3.02734,3.03645,3.04037,3.046,3.0498,3.10953,3.56031,6.92414,33.6488,335.938
27,3.0271,3.0361,3.03999,3.03906,3.04698,3.09618,3.48704,6.35941,31.0716,324.257
28,3.02689,3.03509,3.03986,3.04454,3.05233,3.07453,3.38363,5.72875,26.5797,305.5
29,3.02669,3.03422,3.03817,3.0411,3.04496,3.06803,3.27036,5.17096,25.2716,297.045
30,3.0265,3.03349,3.03706,3.04264,3.04599,3.06117,3.23744,4.91525,24.0691,288.8
31,3.02633,3.03282,3.03615,3.04186,3.04501,3.05686,3.19706,4.51422,21.363,272.148
32,3.02617,3.03227,3.03562,3.03776,3.03729,3.05005,3.15706,4.10133,19.1329,256.344
33,3.76377,3.0319,3.03534,3.04191,3.03678,3.04758,3.14059,3.99643,18.3551,246.673
34,3.0963,3.03135,3.03421,3.03787,3.04333,3.05249,3.13447,3.83537,14.0803,220.652
35,3.04626,3.03079,3.03352,3.03692,3.04352,3.05045,3.13048,3.7813,12.7664,202.435
36,3.03221,3.03068,3.03319,3.03724,3.04337,3.04942,3.10312,3.55065,11.6762,192.553
37,3.03074,3.02997,3.03231,3.03581,3.03999,3.04543,3.098,3.45317,10.4282,184.148
38,3.02894,3.02956,3.0328,3.0365,3.0402,3.04647,3.08297,3.40742,9.73849,172.166
39,3.02849,3.02956,3.03162,3.03144,3.04046,3.04568,3.07688,3.36149,9.35094,166.886
40,3.02794,3.02863,3.03088,3.03397,3.03878,3.04178,3.06041,3.31878,8.1222,156.36
41,3.02764,3.02912,3.03287,3.0368,3.04241,3.0438,3.06055,3.28474,7.70181,146.179
42,3.02732,3.02943,3.03193,3.03511,3.04013,3.04418,3.05969,3.24997,6.32363,138.571
43,3.02708,3.02846,3.03037,3.03309,3.03748,3.04239,3.06068,3.22091,6.04062,133.629
44,3.02685,3.40905,3.02957,3.03187,3.03577,3.03954,3.05597,3.18408,5.45604,123.369
45,3.02665,3.07994,3.03024,3.03292,3.03729,3.04157,3.04906,3.12386,5.24897,112.557
46,3.02646,3.03651,3.02939,3.03177,3.03548,3.03911,3.05242,3.11247,5.03817,108.162
47,3.02629,3.03488,3.02832,3.40615,3.03564,3.03956,3.05424,3.1154,4.90765,99.5565
48,3.02613,3.02817,3.41103,3.38189,3.03898,3.04427,3.05326,3.10577,4.80385,93.3411
49,3.02599,3.0301,3.1283,3.04863,3.03485,3.03838,3.04698,3.10613,4.75783,91.4229
50,3.02586,3.02915,3.04277,3.03614,3.03436,3.03778,3.04547,3.09407,4.63668,85.083


==> tables/ceres_absolute_energy_bspline.txt <==
iter      cost      cost_change  |gradient|   |step|    tr_ratio  tr_radius  ls_iter  iter_time  total_time
   0  7.837775e+02    0.00e+00    1.34e+01   0.00e+00   0.00e+00  1.00e+04        0    5.51e-04    8.85e-04
   1  4.947068e+00    7.79e+02    6.64e-01   0.00e+00   9.98e-01  3.00e+04        1    1.57e-03    2.49e-03
   2  3.013671e+00    1.93e+00    8.62e-03   6.74e-01   1.00e+00  9.00e+04        1    8.23e-04    3.33e-03
   3  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   4  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   5  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   6  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   7  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   8  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   9  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03
   10  3.013560e+00    1.11e-04    1.54e-04   4.43e-02   1.00e+00  2.70e+05        1    8.12e-04    4.15e-03

==> tables/ceres_absolute_energy_zspline.txt <==
iter      cost      cost_change  |gradient|   |step|    tr_ratio  tr_radius  ls_iter  iter_time  total_time
   0  1.255969e+03    0.00e+00    1.68e+01   0.00e+00   0.00e+00  1.00e+04        0    5.65e-04    8.46e-04
   1  3.485254e+00    1.25e+03    4.72e-01   0.00e+00   1.00e+00  3.00e+04        1    1.46e-03    2.49e-03
   2  3.485254e+00   -5.30e-01    4.72e-01   1.36e+00  -1.15e+00  1.50e+04        1    4.52e-04    2.95e-03
   3  3.485254e+00   -5.29e-01    4.72e-01   1.36e+00  -1.15e+00  3.75e+03        1    4.82e-04    3.44e-03
   4  3.485254e+00   -5.25e-01    4.72e-01   1.35e+00  -1.14e+00  4.69e+02        1    7.63e-04    4.21e-03
   5  3.485254e+00   -4.90e-01    4.72e-01   1.22e+00  -1.06e+00  2.93e+01        1    4.52e-04    4.67e-03
   6  3.027451e+00    4.58e-01    4.77e-02   5.90e-01   9.97e-01  8.79e+01        1    7.44e-04    5.42e-03
   7  3.027451e+00   -7.63e-01    4.77e-02   4.89e-01  -2.17e+02  4.39e+01        1    4.18e-04    5.85e-03
   8  3.027451e+00   -7.52e-01    4.77e-02   3.32e-01  -2.42e+02  1.10e+01        1    4.18e-04    6.28e-03
   9  3.025068e+00    2.38e-03    4.67e-03   1.28e-01   1.00e+00  3.30e+01        1    7.61e-04    7.04e-03
  10  3.025068e+00   -7.52e-01    4.67e-03   2.27e-01  -9.45e+02  1.65e+01        1    4.22e-04    7.47e-03
  11  3.024577e+00    4.91e-04    3.94e-03   1.31e-01   9.89e-01  4.94e+01        1    7.53e-04    8.23e-03
  12  3.024577e+00   -7.51e-01    3.94e-03   2.49e-01  -1.10e+03  2.47e+01        1    4.45e-04    8.68e-03
  13  3.024577e+00   -7.48e-01    3.94e-03   1.50e-01  -1.65e+03  6.18e+00        1    3.89e-04    9.07e-03
  14  3.024577e+00   -7.46e-01    3.94e-03   4.43e-02  -4.92e+03  7.72e-01        1    3.97e-04    9.48e-03
  15  3.024551e+00    2.60e-05    2.63e-03   5.96e-03   1.00e+00  2.32e+00        1    7.43e-04    1.02e-02
  16  3.024551e+00   -7.46e-01    2.63e-03   1.72e-02  -1.29e+04  1.16e+00        1    4.35e-04    1.07e-02
  17  3.024521e+00    2.99e-05    2.63e-03   8.69e-03   1.00e+00  3.48e+00        1    7.27e-04    1.14e-02
  18  3.024521e+00   -7.46e-01    2.63e-03   2.51e-02  -9.21e+03  1.74e+00        1    4.45e-04    1.19e-02
  19  3.024521e+00   -7.46e-01    2.63e-03   1.28e-02  -1.79e+04  4.35e-01        1    3.98e-04    1.23e-02
  20  3.024521e+00   -7.46e-01    2.63e-03   3.23e-03  -6.96e+04  5.43e-02        1    3.91e-04    1.26e-02

==> tables/ceres_absolute_rmse.csv <==
t, dr, dt
0, 0.0205211, 0.0463644
0.2, 0.0258765, 0.0446206
0.4, 0.01272, 0.0231927
0.6, 0.0215593, 0.0170442
0.8, 0.0173649, 0.0419382
1, 0.0258976, 0.0105757
1.2, 0.0117849, 0.00834209
1.4, 0.00512132, 0.0366228
1.6, 0.0381934, 0.0372914
1.8, 0.0507632, 0.0348688
2, 0.0140615, 0.0297074
2.2, 0.0216904, 0.0390371
2.4, 0.0188547, 0.0294612
2.6, 0.0197263, 0.0395967
2.8, 0.0409512, 0.0113784
3, 0.0156277, 0.0206555
3.2, 0.0148043, 0.027612
3.4, 0.0226564, 0.0241552
3.6, 0.0206475, 0.0146324
3.8, 0.00613037, 0.0240983
4, 0.01384, 0.0290914
4.2, 0.00636677, 0.01449
4.4, 0.0231983, 0.0330855
4.6, 0.0112331, 0.0324144
4.8, 0.0140102, 0.0309912
5, 0.0279505, 0.0267809
5.2, 0.0451828, 0.0191175
5.4, 0.017397, 0.0242455
5.6, 0.0363513, 0.0456648
5.8, 0.0435701, 0.0225719
6, 0.0376641, 0.0146766
6.2, 0.0375484, 0.0143227
6.4, 0.0172046, 0.0313865
6.6, 0.013975, 0.0404977
6.8, 0.0313803, 0.0294455
7, 0.00713201, 0.0338997
7.2, 0.0290166, 0.0112556
7.4, 0.0225194, 0.0112882
7.6, 0.0218235, 0.0286655
7.8, 0.0333907, 0.0339652
8, 0.0229212, 0.0249529
8.2, 0.0134025, 0.029013
8.4, 0.0235709, 0.0266737
8.6, 0.051006, 0.0340081
8.8, 0.0295337, 0.018502
9, 0.0116842, 0.00870182
9.2, 0.0191088, 0.0387805
9.4, 0.0165651, 0.0347955
9.6, 0.0188458, 0.042721
9.8, 0.0433547, 0.0189432


==> tables/ceres_charuco_energy.txt <==
iter      cost      cost_change  |gradient|   |step|    tr_ratio  tr_radius  ls_iter  iter_time  total_time
   0  2.139187e+03    0.00e+00    3.98e+00   0.00e+00   0.00e+00  1.00e+04        0    1.97e-03    2.55e-03
   1  6.399333e-03    2.14e+03    7.35e-04   0.00e+00   1.00e+00  3.00e+04        1    5.54e-03    8.11e-03
   2  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   3  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   4  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   5  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   6  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   7  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   8  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   9  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02
   10  6.382778e-03    1.66e-05    4.78e-08   5.24e-03   1.00e+00  9.00e+04        1    3.27e-03    1.14e-02

==> tables/ceres_visual_energy_bspline.txt <==
iter      cost      cost_change  |gradient|   |step|    tr_ratio  tr_radius  ls_iter  iter_time  total_time
   0  2.754659e+07    0.00e+00    2.10e+06   0.00e+00   0.00e+00  1.00e+04        0    8.80e-03    1.13e-02
   1  3.923271e+06    2.36e+07    1.75e+05   0.00e+00   9.94e-01  3.00e+04        1    1.85e-02    2.98e-02
   2  3.726907e+06    1.96e+05    8.43e+03   6.40e+00   9.99e-01  9.00e+04        1    1.16e-02    4.14e-02
   3  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   4  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   5  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   6  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   7  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   8  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   9  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02
   10  3.726593e+06    3.15e+02    1.21e+02   6.41e-01   1.01e+00  2.70e+05        1    1.24e-02    5.38e-02

==> tables/ceres_visual_energy_zspline.txt <==
iter      cost      cost_change  |gradient|   |step|    tr_ratio  tr_radius  ls_iter  iter_time  total_time
   0  4.323292e+07    0.00e+00    3.02e+06   0.00e+00   0.00e+00  1.00e+04        0    9.57e-03    1.23e-02
   1  4.270634e+06    3.90e+07    4.25e+05   0.00e+00   9.90e-01  3.00e+04        1    2.00e-02    3.24e-02
   2  3.729707e+06    5.41e+05    3.89e+04   6.84e+00   9.96e-01  9.00e+04        1    1.31e-02    4.55e-02
   3  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   4  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   5  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   6  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   7  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   8  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   9  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02
   10  3.727088e+06    2.62e+03    7.62e+02   1.31e+00   1.00e+00  2.70e+05        1    1.25e-02    5.80e-02

==> tables/ceres_visual_rmse.csv <==
t, dr, dt
0, 0.0292168, 0.158038
0.2, 0.0291623, 0.157423
0.4, 0.0291778, 0.15712
0.6, 0.0292653, 0.157161
0.8, 0.0294184, 0.157658
1, 0.0296057, 0.158457
1.2, 0.0298428, 0.159712
1.4, 0.0300569, 0.161112
1.6, 0.0302319, 0.162577
1.8, 0.0303418, 0.163987
2, 0.0303597, 0.165188
2.2, 0.0302715, 0.165969
2.4, 0.0301029, 0.166367
2.6, 0.0298539, 0.166255
2.8, 0.0295554, 0.165505
3, 0.0292175, 0.164272
3.2, 0.0288354, 0.162422
3.4, 0.0283919, 0.159857
3.6, 0.0278628, 0.156588
3.8, 0.0272502, 0.152688
4, 0.0265823, 0.148359
4.2, 0.025925, 0.143959
4.4, 0.0253369, 0.139732
4.6, 0.0249574, 0.136371
4.8, 0.0248547, 0.13424
5, 0.0251194, 0.133771
5.2, 0.0257269, 0.13505
5.4, 0.0266561, 0.138117
5.6, 0.0278124, 0.142686
5.8, 0.0290619, 0.148314
6, 0.0302507, 0.154371
6.2, 0.0312287, 0.160265
6.4, 0.0318661, 0.165451
6.6, 0.0320816, 0.169551
6.8, 0.0318504, 0.172344
7, 0.0312184, 0.173816
7.2, 0.0303176, 0.17414
7.4, 0.0293421, 0.17357
7.6, 0.028528, 0.172717
7.8, 0.0280167, 0.171509
8, 0.0278257, 0.169965
8.2, 0.0277526, 0.16753
8.4, 0.0274921, 0.163402
8.6, 0.0268234, 0.157318
8.8, 0.0255573, 0.148662
9, 0.0238374, 0.138282
9.2, 0.0218769, 0.127044
9.4, 0.0200233, 0.11646
9.6, 0.0183959, 0.106546
9.8, 0.0179073, 0.102019


==> tables/hyperion_absolute_energy_bspline.csv <==
iter, cost
0, 783.777
1, 68.9971
2, 46.5201
3, 19.7866
4, 13.2776
5, 9.59765
6, 8.04481
7, 6.35148
8, 5.49877
9, 4.90369
10, 4.4645
11, 4.14128
12, 3.89443
13, 3.7072
14, 3.56245
15, 3.45012
16, 3.36222
17, 3.29315
18, 3.23857
19, 3.19525
20, 3.16075
21, 3.13315
22, 3.11102
23, 3.09321
24, 3.07884
25, 3.06721
26, 3.05777
27, 3.05009
28, 3.04384
29, 3.03872
30, 3.03454
31, 3.0311
32, 3.02827
33, 3.02595
34, 3.02402
35, 3.02243
36, 3.02112
37, 3.02002
38, 3.01912
39, 3.01836
40, 3.01773
41, 3.0172
42, 3.01676
43, 3.01639
44, 3.01607
45, 3.01581
46, 3.01559
47, 3.0154
48, 3.01525
49, 3.01511
50, 3.015


==> tables/hyperion_absolute_energy_zspline.csv <==
iter, cost
0, 1255.97
1, 110.017
2, 33.0198
3, 11.7331
4, 5.72425
5, 3.91774
6, 3.34476
7, 3.14642
8, 3.07756
9, 3.05119
10, 3.04108
11, 3.0366
12, 3.03446
13, 3.03319
14, 3.03232
15, 3.03163
16, 3.03104
17, 3.03051
18, 3.03003
19, 3.02959
20, 3.02919
21, 3.02882
22, 3.02847
23, 3.02816
24, 3.02786
25, 3.02759
26, 3.02734
27, 3.0271
28, 3.02689
29, 3.02669
30, 3.0265
31, 3.02633
32, 3.02617
33, 3.76377
34, 3.09631
35, 3.04626
36, 3.03221
37, 3.03075
38, 3.02894
39, 3.02849
40, 3.02794
41, 3.02764
42, 3.02733
43, 3.02708
44, 3.02685
45, 3.02665
46, 3.02646
47, 3.02629
48, 3.02614
49, 3.02599
50, 3.02586


==> tables/hyperion_absolute_rmse.csv <==
t, dr, dt
0, 0.0203994, 0.0463645
0.2, 0.0267655, 0.0446206
0.4, 0.0127462, 0.0231927
0.6, 0.0215556, 0.0170442
0.8, 0.0173644, 0.0419382
1, 0.0258974, 0.0105757
1.2, 0.0117513, 0.0083421
1.4, 0.00486556, 0.0366228
1.6, 0.0379428, 0.0372915
1.8, 0.0508044, 0.0348688
2, 0.0141937, 0.0297074
2.2, 0.0216393, 0.0390371
2.4, 0.0188616, 0.0294612
2.6, 0.0198904, 0.0395967
2.8, 0.0414499, 0.0113784
3, 0.015637, 0.0206555
3.2, 0.0147787, 0.027612
3.4, 0.0230511, 0.0241552
3.6, 0.0204655, 0.0146325
3.8, 0.00622203, 0.0240983
4, 0.0144809, 0.0290914
4.2, 0.00638592, 0.01449
4.4, 0.0239526, 0.0330855
4.6, 0.011958, 0.0324144
4.8, 0.0141413, 0.0309912
5, 0.0279838, 0.0267809
5.2, 0.0451741, 0.0191175
5.4, 0.017754, 0.0242455
5.6, 0.0358979, 0.0456648
5.8, 0.0435182, 0.0225719
6, 0.0376505, 0.0146767
6.2, 0.0374971, 0.0143228
6.4, 0.0171969, 0.0313865
6.6, 0.0139634, 0.0404977
6.8, 0.0313823, 0.0294455
7, 0.0071324, 0.0338997
7.2, 0.0290173, 0.0112556
7.4, 0.0225175, 0.0112882
7.6, 0.0218043, 0.0286655
7.8, 0.0335515, 0.0339652
8, 0.0235343, 0.0249529
8.2, 0.0135229, 0.029013
8.4, 0.0236958, 0.0266737
8.6, 0.0509997, 0.0340081
8.8, 0.0296044, 0.018502
9, 0.0114154, 0.00870184
9.2, 0.0190826, 0.0387805
9.4, 0.0165582, 0.0347972
9.6, 0.0193498, 0.0427241
9.8, 0.0473804, 0.0189316


==> tables/hyperion_charuco_energy.csv <==
iter, cost
0, 2139.19
1, 345.49
2, 99.6696
3, 19.0095
4, 4.0873
5, 0.876174
6, 0.206354
7, 0.0611294
8, 0.0266106
9, 0.0165549
10, 0.0125104
11, 0.010365
12, 0.00903866
13, 0.00817031
14, 0.00758947
15, 0.00719837
16, 0.0069343
17, 0.00675585
18, 0.00663519
19, 0.00655359
20, 0.0064984
21, 0.00646107
22, 0.00643582
23, 0.00641873
24, 0.00640717
25, 0.00639935
26, 0.00639406
27, 0.00639048
28, 0.00638806
29, 0.00638642
30, 0.00638531
31, 0.00638455
32, 0.00638405
33, 0.0063837
34, 0.00638347
35, 0.00638331
36, 0.0063832
37, 0.00638313
38, 0.00638308
39, 0.00638305
40, 0.00638302
41, 0.00638301
42, 0.006383
43, 0.00638299
44, 0.00638298
45, 0.00638298
46, 0.00638298
47, 0.00638298
48, 0.00638298
49, 0.00638297
50, 0.00638297


==> tables/hyperion_charuco_error.csv <==
t, dr, dt
0, 1.82463e-05, 1.9251e-05
0.2, 1.50871e-05, 7.83997e-06
0.4, 2.10206e-06, 3.49604e-06
0.6, 6.42658e-06, 2.88847e-06
0.8, 1.58939e-05, 2.84661e-06
1, 1.16986e-05, 2.86974e-06
1.2, 1.56737e-05, 1.6694e-06
1.4, 8.53314e-06, 2.06552e-06
1.6, 3.49124e-06, 1.86639e-06
1.8, 7.48258e-06, 3.01969e-06
2, 1.28995e-05, 7.95159e-06
2.2, 1.07907e-05, 5.91311e-06
2.4, 9.8849e-06, 3.26789e-06
2.6, 8.23214e-06, 5.04983e-06
2.8, 7.6048e-06, 5.7762e-06
3, 1.13616e-05, 2.05464e-06
3.2, 1.46445e-05, 8.39677e-06
3.4, 6.03013e-06, 7.15666e-06
3.6, 5.23026e-06, 4.01226e-06
3.8, 1.08278e-05, 7.10782e-06
4, 1.21561e-05, 1.08324e-05
4.2, 1.25516e-05, 3.05329e-06
4.4, 1.49013e-05, 7.46442e-06
4.6, 7.46416e-06, 7.93487e-06
4.8, 1.07563e-05, 6.8839e-06
5, 1.1724e-05, 3.3377e-06
5.2, 1.99183e-05, 4.98211e-06
5.4, 2.38259e-05, 1.0034e-05
5.6, 2.02721e-05, 3.1795e-06
5.8, 1.32681e-05, 1.32416e-06
6, 2.93159e-06, 4.2191e-06
6.2, 4.84717e-06, 2.79385e-06
6.4, 9.64926e-06, 4.95806e-06
6.6, 9.57895e-06, 6.94193e-06
6.8, 6.1889e-06, 6.03342e-06
7, 6.7749e-06, 3.56949e-06
7.2, 8.48403e-06, 6.83997e-06
7.4, 2.37364e-05, 5.86964e-06
7.6, 1.0048e-05, 5.28742e-06
7.8, 1.19572e-05, 2.69936e-06
8, 1.08551e-05, 3.63398e-06
8.2, 1.39816e-05, 3.97592e-06
8.4, 1.8749e-05, 2.68938e-06
8.6, 3.41511e-05, 5.02281e-06
8.8, 1.35798e-05, 2.50946e-06
9, 4.75802e-05, 7.61704e-06
9.2, 2.59422e-05, 8.32864e-06
9.4, 2.45363e-05, 5.14171e-06
9.6, 2.36051e-05, 8.73177e-06
9.8, 1.31828e-05, 6.17584e-06
10, 8.45677e-06, 3.56282e-06
10.2, 9.20677e-06, 3.26e-06
10.4, 5.01211e-06, 4.09528e-06
10.6, 6.26132e-06, 2.53005e-06
10.8, 4.16277e-06, 2.98267e-06
11, 3.99045e-06, 3.66598e-06
11.2, 3.22996e-06, 1.50982e-06
11.4, 4.23202e-06, 5.62631e-07
11.6, 1.18041e-05, 3.77665e-06
11.8, 1.58918e-05, 3.40744e-06
12, 1.79357e-06, 2.20483e-06
12.2, 6.62139e-06, 2.92176e-06
12.4, 4.80118e-06, 3.33759e-06
12.6, 7.6449e-06, 2.84223e-06
12.8, 9.3352e-06, 2.5349e-06
13, 1.53738e-05, 3.44207e-06
13.2, 5.28503e-06, 3.4608e-06
13.4, 1.83567e-05, 3.19131e-06
13.6, 6.74009e-06, 1.10054e-06
13.8, 9.09058e-06, 1.6398e-06
14, 9.99719e-06, 2.13717e-06
14.2, 8.3781e-06, 2.33913e-06
14.4, 6.23685e-06, 2.99376e-06
14.6, 2.74727e-06, 2.15564e-06
14.8, 2.48502e-06, 1.14322e-06
15, 4.30851e-06, 9.34089e-07
15.2, 9.2375e-06, 4.63539e-06
15.4, 9.7147e-06, 4.83006e-06
15.6, 6.75276e-07, 1.45794e-06
15.8, 9.92901e-06, 4.44423e-06
16, 2.14988e-06, 1.64399e-06
16.2, 5.22293e-06, 3.15907e-06
16.4, 3.5074e-06, 1.53926e-06
16.6, 7.20972e-06, 1.95602e-06
16.8, 1.81794e-05, 2.6241e-06
17, 2.65945e-06, 2.98606e-06
17.2, 1.77472e-06, 1.85945e-06
17.4, 4.80125e-06, 5.83759e-06
17.6, 2.06017e-05, 9.21165e-06
17.8, 1.17025e-05, 5.50966e-06
18, 5.34937e-06, 5.64925e-06
18.2, 1.82387e-05, 1.23632e-05
18.4, 2.75355e-05, 7.90676e-06
18.6, 1.24597e-05, 3.64427e-06
18.8, 1.73637e-05, 6.11328e-06
19, 8.742e-06, 5.70872e-06
19.2, 3.21504e-06, 3.00015e-06
19.4, 1.33093e-05, 6.40553e-06
19.6, 6.9763e-06, 7.89934e-06
19.8, 7.91759e-06, 3.64959e-06
20, 8.7828e-06, 1.45761e-06
20.2, 2.91566e-06, 4.49798e-06
20.4, 1.27923e-05, 3.10777e-06
20.6, 1.33939e-05, 8.00361e-07
20.8, 2.43271e-05, 5.36159e-06
21, 2.19645e-05, 5.16315e-06
21.2, 4.58663e-05, 9.3842e-06
21.4, 1.47059e-05, 4.05273e-06
21.6, 4.14945e-05, 4.09553e-06
21.8, 9.8758e-06, 2.70703e-06
22, 4.87811e-05, 6.94669e-06
22.2, 3.17252e-05, 7.64379e-06
22.4, 6.7938e-06, 2.3708e-06
22.6, 2.1043e-05, 3.25746e-06
22.8, 7.89129e-06, 3.02399e-06
23, 6.94006e-06, 1.81531e-06
23.2, 1.1246e-05, 2.18998e-06
23.4, 1.38988e-05, 3.62464e-06
23.6, 7.90401e-06, 3.14845e-06
23.8, 5.68541e-06, 2.52111e-06
24, 1.6087e-05, 5.65393e-06
24.2, 3.44326e-06, 3.41093e-06
24.4, 3.58847e-06, 1.03984e-06
24.6, 5.88712e-06, 4.56877e-06
24.8, 8.45063e-06, 5.68239e-06
25, 5.70331e-06, 2.58456e-06
25.2, 3.31801e-06, 1.5336e-06
25.4, 1.31622e-06, 2.07188e-06
25.6, 2.97666e-06, 7.03979e-07
25.8, 1.9037e-06, 2.10425e-06
26, 1.51954e-06, 8.22189e-07
26.2, 4.09076e-06, 1.25531e-06
26.4, 8.29077e-06, 2.07169e-06
26.6, 5.49738e-06, 2.62144e-06
26.8, 1.25444e-05, 2.0803e-06
27, 4.11022e-05, 7.15336e-06
27.2, 1.78052e-05, 7.73284e-06
27.4, 4.86188e-05, 9.84114e-06
27.6, 2.45096e-05, 5.10759e-06
27.8, 1.54332e-05, 7.20731e-06
28, 1.29443e-05, 8.32319e-06
28.2, 6.59862e-06, 5.11168e-06
28.4, 6.58848e-06, 2.38359e-06
28.6, 3.50776e-06, 2.02893e-06
28.8, 2.94062e-06, 5.48504e-06
29, 6.07057e-06, 5.56606e-06
29.2, 1.21629e-05, 8.09804e-06
29.4, 1.20494e-05, 5.54452e-06
29.6, 2.13968e-05, 6.02876e-06
29.8, 1.34456e-05, 1.12797e-05
30, 1.56736e-05, 1.08451e-05
30.2, 2.32137e-05, 9.97832e-06
30.4, 8.78709e-06, 5.64669e-06
30.6, 1.05952e-05, 2.09945e-06
30.8, 1.89412e-05, 7.35724e-06
31, 1.02143e-05, 6.10663e-06
31.2, 7.27495e-06, 2.79237e-06
31.4, 1.03727e-05, 3.48251e-06
31.6, 6.39785e-06, 2.23244e-06
31.8, 1.23726e-05, 3.55668e-06
32, 1.08243e-05, 2.13103e-06
32.2, 1.74722e-06, 4.27502e-06
32.4, 1.3659e-05, 2.47949e-06
32.6, 1.13349e-05, 5.2951e-06
32.8, 1.70126e-05, 1.02103e-05
33, 2.07183e-05, 1.29887e-05
33.2, 3.07325e-05, 3.22569e-06
33.4, 4.29751e-05, 2.07388e-05
33.6, 2.73671e-05, 1.88639e-05
33.8, 1.66727e-05, 1.05864e-05
34, 2.93895e-06, 4.20108e-06
34.2, 8.97538e-06, 5.43831e-06
34.4, 9.16473e-06, 8.90281e-06
34.6, 5.80424e-06, 7.78948e-06
34.8, 8.81505e-06, 4.05233e-06
35, 1.82504e-05, 2.23061e-06
35.2, 1.47165e-05, 3.94224e-06
35.4, 2.19571e-05, 2.93341e-06
35.6, 1.19923e-05, 3.08917e-06
35.8, 6.52806e-06, 3.62626e-06
36, 1.23993e-05, 3.03778e-06
36.2, 9.29504e-06, 1.34851e-06
36.4, 7.87006e-05, 6.03316e-06
36.6, 4.10381e-05, 1.25856e-06
36.8, 2.50951e-05, 3.04014e-06
37, 6.99476e-05, 7.87233e-06
37.2, 1.50688e-05, 6.09941e-06
37.4, 1.67613e-05, 5.39519e-06
37.6, 1.14221e-05, 8.23028e-06
37.8, 1.00266e-05, 8.10298e-06
38, 5.34845e-06, 3.95956e-06
38.2, 1.26279e-05, 6.12242e-06
38.4, 9.64048e-06, 7.06971e-06
38.6, 2.88409e-06, 2.26755e-06
38.8, 2.68104e-06, 1.83457e-06
39, 7.59023e-06, 3.94417e-06
39.2, 5.80375e-06, 1.68589e-06
39.4, 6.17732e-06, 5.54839e-06
39.6, 1.19165e-05, 7.22614e-06
39.8, 5.73368e-06, 2.15904e-06
40, 2.07202e-06, 2.46504e-06
40.2, 5.71062e-06, 2.69041e-06
40.4, 5.90051e-06, 1.7089e-06
40.6, 3.53082e-06, 3.60593e-06
40.8, 4.64447e-06, 1.40457e-06
41, 5.59343e-06, 2.89978e-06
41.2, 7.85705e-06, 4.28812e-06
41.4, 6.10637e-06, 2.96543e-06
41.6, 1.76376e-06, 2.28691e-06
41.8, 2.78162e-06, 2.42696e-06
42, 1.74465e-06, 3.73082e-06
42.2, 2.09474e-06, 2.27644e-06
42.4, 4.15221e-06, 3.56025e-06
42.6, 4.69079e-06, 4.38245e-06
42.8, 6.01174e-06, 2.51549e-06
43, 1.80752e-05, 4.29372e-06
43.2, 1.67079e-05, 5.62444e-06
43.4, 7.36051e-06, 3.08986e-06
43.6, 1.99011e-05, 4.18155e-06
43.8, 1.27454e-05, 5.12268e-06
44, 6.3407e-06, 4.32757e-06
44.2, 7.40905e-06, 3.05129e-06
44.4, 3.82368e-06, 2.85059e-06
44.6, 2.5346e-06, 3.323e-06
44.8, 4.4518e-06, 1.84444e-06
45, 7.54334e-07, 1.29281e-06
45.2, 2.15522e-06, 1.01807e-06
45.4, 7.37699e-06, 1.77619e-06
45.6, 2.54524e-06, 3.08576e-06
45.8, 5.35823e-06, 4.15407e-06
46, 2.62063e-06, 7.9044e-07
46.2, 9.56385e-06, 6.92194e-06
46.4, 8.26812e-06, 5.27471e-06
46.6, 1.27925e-06, 3.35754e-07
46.8, 1.20854e-05, 2.90335e-06
47, 1.5336e-05, 2.733e-06
47.2, 1.15775e-05, 3.19858e-06
47.4, 9.9088e-06, 2.70737e-06
47.6, 1.017e-05, 7.51945e-07
47.8, 1.36862e-05, 3.04467e-06
48, 5.69624e-06, 2.8136e-06
48.2, 1.44793e-05, 1.02886e-05
48.4, 2.41095e-05, 9.92251e-06
48.6, 9.79987e-06, 2.7461e-06
48.8, 1.15877e-05, 7.77673e-06
49, 6.60033e-06, 5.94828e-06
49.2, 8.42228e-06, 3.71643e-06
49.4, 1.04815e-05, 3.34338e-06
49.6, 6.96629e-06, 6.04714e-06
49.8, 9.21542e-06, 4.03841e-06
50, 6.8292e-06, 3.46706e-06
50.2, 1.50252e-05, 8.99543e-06
50.4, 1.38112e-05, 8.50067e-06
50.6, 1.96153e-06, 2.77298e-06
50.8, 1.31711e-05, 6.52375e-06
51, 1.0351e-05, 4.54683e-06
51.2, 2.83196e-06, 1.91241e-06
51.4, 1.15152e-06, 2.05873e-06
51.6, 8.73947e-06, 2.35846e-06
51.8, 6.15989e-06, 4.49825e-06
52, 1.03106e-05, 4.32595e-06
52.2, 6.34885e-06, 3.48632e-06
52.4, 7.47338e-06, 8.39797e-06
52.6, 5.83687e-06, 5.67593e-06
52.8, 8.55205e-06, 3.58457e-06
53, 7.87281e-06, 6.12387e-07
53.2, 2.47423e-06, 3.4528e-06
53.4, 1.41844e-05, 7.24705e-06
53.6, 2.39158e-05, 7.65872e-06
53.8, 1.85702e-05, 8.92661e-06
54, 2.30136e-05, 1.35601e-05
54.2, 1.89127e-05, 1.058e-05
54.4, 9.11329e-06, 3.282e-06
54.6, 1.15594e-05, 8.23893e-06
54.8, 4.89782e-06, 3.98756e-06
55, 4.09312e-06, 1.40039e-06
55.2, 1.26932e-05, 1.15683e-06
55.4, 1.21704e-05, 3.04513e-06
55.6, 1.96154e-05, 5.63604e-06
55.8, 1.30033e-05, 8.3843e-07
56, 1.03796e-05, 2.7389e-06
56.2, 8.26621e-06, 3.57323e-06
56.4, 1.11638e-05, 1.37845e-06
56.6, 1.55289e-05, 5.40068e-06
56.8, 1.0433e-05, 4.68618e-06
57, 1.74447e-05, 7.34424e-06
57.2, 3.06891e-05, 1.00009e-05
57.4, 4.95125e-06, 3.28102e-06
57.6, 3.09895e-05, 5.96601e-06
57.8, 1.35427e-05, 6.40824e-06
58, 5.6857e-06, 6.39885e-06
58.2, 1.23998e-05, 2.67036e-06
58.4, 1.56973e-05, 3.44827e-06
58.6, 8.44073e-06, 7.17808e-06
58.8, 1.12889e-05, 7.46941e-06
59, 7.29797e-06, 3.30028e-06
59.2, 8.83284e-06, 6.33361e-06
59.4, 1.28272e-05, 5.23143e-06
59.6, 8.06272e-06, 4.37469e-06
59.8, 8.52874e-06, 2.77605e-06
60, 1.07611e-05, 2.80902e-06
60.2, 7.54729e-06, 1.39893e-06
60.4, 6.66112e-06, 2.32759e-06
60.6, 7.2442e-05, 5.61109e-06
60.8, 9.55042e-05, 1.10817e-05


==> tables/hyperion_visual_energy_bspline.csv <==
iter, cost
0, 2.75466e+07
1, 1.34607e+08
2, 1.215e+08
3, 3.02007e+07
4, 4.48478e+07
5, 3.22571e+07
6, 1.28916e+08
7, 3.71028e+07
8, 8.3813e+06
9, 6.16742e+06
10, 5.28531e+06
11, 4.89851e+06
12, 4.67138e+06
13, 4.51738e+06
14, 4.39575e+06
15, 4.56569e+06
16, 4.36862e+06
17, 4.28829e+06
18, 4.21644e+06
19, 4.15528e+06
20, 4.10881e+06
21, 4.07335e+06
22, 4.0398e+06
23, 4.22665e+06
24, 4.12641e+06
25, 4.06363e+06
26, 4.03327e+06
27, 4.00769e+06
28, 3.98401e+06
29, 3.96492e+06
30, 4.16139e+06
31, 3.98005e+06
32, 3.95167e+06
33, 3.94318e+06
34, 3.93379e+06
35, 3.92436e+06
36, 3.91982e+06
37, 4.07695e+06
38, 3.93325e+06
39, 3.91467e+06
40, 3.90985e+06
41, 3.90345e+06
42, 3.89748e+06
43, 3.89573e+06
44, 3.88725e+06
45, 3.88742e+06
46, 4.03463e+06
47, 3.91712e+06
48, 3.90108e+06
49, 3.88799e+06
50, 3.89544e+06


==> tables/hyperion_visual_energy_zspline.csv <==
iter, cost
0, 4.32329e+07
1, 8.81601e+06
2, 5.16929e+06
3, 4.18558e+06
4, 3.83581e+06
5, 3.76881e+06
6, 3.74429e+06
7, 3.7371e+06
8, 3.73278e+06
9, 3.73099e+06
10, 3.73001e+06
11, 3.72969e+06
12, 3.72943e+06
13, 3.72937e+06
14, 3.72928e+06
15, 3.72927e+06
16, 3.72924e+06
17, 3.72923e+06
18, 3.72922e+06
19, 3.7292e+06
20, 3.72918e+06
21, 3.72918e+06
22, 3.72916e+06
23, 3.72916e+06
24, 3.7293e+06
25, 3.72916e+06
26, 3.72915e+06
27, 3.72913e+06
28, 3.72911e+06
29, 3.7291e+06
30, 3.72908e+06
31, 3.72907e+06
32, 3.72906e+06
33, 3.72905e+06
34, 3.72904e+06
35, 3.72911e+06
36, 3.72903e+06
37, 3.72902e+06
38, 3.72901e+06
39, 3.72899e+06
40, 3.72898e+06
41, 3.72898e+06
42, 3.72897e+06
43, 3.72895e+06
44, 3.72895e+06
45, 3.72893e+06
46, 3.72892e+06
47, 3.72899e+06
48, 3.72891e+06
49, 3.72911e+06
50, 3.72937e+06


==> tables/hyperion_visual_rmse.csv <==
t, dr, dt
0, 0.0292852, 0.157822
0.2, 0.0291272, 0.157351
0.4, 0.0291481, 0.156971
0.6, 0.0291498, 0.156698
0.8, 0.0293401, 0.157303
1, 0.0295599, 0.158237
1.2, 0.029791, 0.159478
1.4, 0.0300231, 0.16092
1.6, 0.0302016, 0.162413
1.8, 0.0302795, 0.163711
2, 0.030292, 0.164865
2.2, 0.0302218, 0.165722
2.4, 0.0300551, 0.166116
2.6, 0.0298385, 0.166138
2.8, 0.0295414, 0.165462
3, 0.0291751, 0.164055
3.2, 0.0287903, 0.162164
3.4, 0.0277241, 0.157163
3.6, 0.0278285, 0.156384
3.8, 0.0272198, 0.152521
4, 0.026543, 0.148193
4.2, 0.0260597, 0.144504
4.4, 0.0253338, 0.139672
4.6, 0.0249346, 0.136216
4.8, 0.0248347, 0.134076
5, 0.0250792, 0.133544
5.2, 0.0256947, 0.134862
5.4, 0.0266088, 0.137894
5.6, 0.0277531, 0.142434
5.8, 0.0290124, 0.148077
6, 0.030202, 0.154139
6.2, 0.0311982, 0.160107
6.4, 0.0318121, 0.165207
6.6, 0.0320217, 0.169284
6.8, 0.0317896, 0.172075
7, 0.032524, 0.178309
7.2, 0.0302683, 0.173904
7.4, 0.0293003, 0.173436
7.6, 0.0284633, 0.172448
7.8, 0.0279249, 0.171136
8, 0.0276606, 0.16932
8.2, 0.0278798, 0.168005
8.4, 0.0274873, 0.163378
8.6, 0.0267887, 0.157138
8.8, 0.0255492, 0.14864
9, 0.0238516, 0.138386
9.2, 0.0218656, 0.126953
9.4, 0.0200368, 0.116271
9.6, 0.0183611, 0.107001
9.8, 0.0149254, 0.0980447


==> tables/visual_dropout_energy.csv <==
iter, drop_00,drop_10,drop_20,drop_30,drop_40,drop_50,drop_60
0,43232900,43232900,43232900,43232900,43232900,43232900,43232900
1,8816010,15417600,22596500,27059800,31002900,34348700,38698500
2,5169320,7323480,16062300,15784700,20380400,24945800,31629900
3,4185580,5626460,8297540,10754000,13329600,17876800,25051500
4,3835780,4736140,6268800,7564280,9333840,13356800,19841600
5,3768780,3993140,5209130,5854640,6834330,9865600,15894200
6,3744300,3842190,4608280,5038590,5614810,8237550,13096900
7,3737380,3752580,4230430,4471990,4654060,7048030,10795100
8,3732670,3734510,3903820,4150020,4302260,6378730,9240970
9,3730990,3731290,3845230,3947940,4052230,5642850,7875160
10,3730000,3729310,3804530,3863730,3921340,5234700,6865550
11,3729690,3728350,3793360,3794470,3843950,4751290,5953120
12,3729430,3727720,3789750,3776020,3806060,4548500,5351840
13,3729380,3727480,3786410,3768810,3777150,4420060,4973610
14,3729280,3727500,3786210,3762230,3753330,4209190,4607070
15,3729280,3727450,3785630,3761190,3747910,3976670,4360600
16,3729240,3727360,3785310,3760210,3742510,3917430,4156540
17,3729230,3727310,3784980,3759920,3741310,3860690,4056380
18,3729210,3727410,3784770,3759910,3737980,3820640,3954410
19,3729200,3727370,3784700,3758190,3732620,3760790,3897440
20,3729190,3727360,3784270,3758160,3732110,3751420,3858650
21,3729180,3727360,3784280,3758510,3732180,3745540,3823250
22,3729890,3727360,3784200,3758150,3731590,3735860,3800570
23,3729340,3727360,3783880,3758060,3731280,3732230,3786460
24,3729200,3727320,3783790,3758200,3730430,3731570,3776090
25,3729150,3727350,3783660,3758040,3730230,3729450,3769520
26,3729130,3727360,3783450,3757520,3730220,3729320,3764640
27,3729110,3727340,3783440,3757560,3730100,3729740,3762490
28,3729100,3727730,3783180,3757390,3730180,3729920,3757150
29,3729090,3727460,3782960,3757180,3730100,3729670,3752140
30,3729090,3727470,3782750,3756980,3729920,3729940,3747030
31,3729070,3727370,3782630,3756950,3729960,3729740,3747160
32,3729060,3727380,3782380,3756870,3729820,3729550,3744950
33,3729050,3727360,3782230,3756840,3729880,3729560,3743800
34,3729040,3727280,3782280,3756770,3729810,3729110,3743880
35,3729030,3727320,3782030,3756730,3729750,3729100,3742780
36,3729020,3727350,3781830,3756530,3729860,3729150,3740750
37,3729010,3727330,3781660,3756550,3729790,3729120,3739460
38,3729480,3727250,3781730,3756420,3729820,3729000,3739320
39,3729090,3727310,3781710,3756510,3729840,3728920,3739170
40,3729330,3727310,3781570,3756430,3729820,3728930,3738310
41,3729090,3727350,3781360,3756340,3729710,3728960,3737000
42,3729010,3727390,3780990,3756250,3729790,3728830,3736730
43,3728970,3727280,3780790,3756210,3729840,3728780,3736050
44,3728960,3727390,3780760,3756120,3729740,3728750,3735710
45,3728940,3727620,3780320,3755990,3729720,3728760,3735690
46,3728930,3727380,3780540,3755930,3729700,3728710,3735660
47,3728920,3727250,3780240,3756000,3729680,3728740,3735000
48,3728910,3727300,3780340,3756010,3729710,3728750,3734920
49,3728890,3728080,3780320,3755900,3729680,3728780,3734710
50,3728890,3728140,3780220,3755870,3729700,3728750,3734510

